Quantum dichotomies and coherent thermodynamics beyond first-order asymptotics

We address the problem of exact and approximate transformation of quantum dichotomies in the asymptotic regime, i.e., the existence of a quantum channel $\mathcal E$ mapping $\rho_1^{\otimes n}$ into $\rho_2^{\otimes R_nn}$ with an error $\epsilon_n$ (measured by trace distance) and $\sigma_1^{\otimes n}$ into $\sigma_2^{\otimes R_n n}$ exactly, for a large number $n$. We derive second-order asymptotic expressions for the optimal transformation rate $R_n$ in the small, moderate, and large deviation error regimes, as well as the zero-error regime, for an arbitrary pair $(\rho_1,\sigma_1)$ of initial states and a commuting pair $(\rho_2,\sigma_2)$ of final states. We also prove that for $\sigma_1$ and $\sigma_2$ given by thermal Gibbs states, the derived optimal transformation rates in the first three regimes can be attained by thermal operations. This allows us, for the first time, to study the second-order asymptotics of thermodynamic state interconversion with fully general initial states that may have coherence between different energy eigenspaces. Thus, we discuss the optimal performance of thermodynamic protocols with coherent inputs and describe three novel resonance phenomena allowing one to significantly reduce transformation errors induced by finite-size effects. What is more, our result on quantum dichotomies can also be used to obtain, up to second-order asymptotic terms, optimal conversion rates between pure bipartite entangled states under local operations and classical communication.

==> tikz_source/logodds.csv <==
x,y
-10.0,4.4585971732111656
-9.99,4.4531449482593475
-9.98,4.44769272330753
-9.97,4.442240498355712
-9.96,4.436788273403895
-9.95,4.431336048452077
-9.94,4.425883823500259
-9.93,4.420431598548441
-9.92,4.414979373596624
-9.91,4.409527148644806
-9.9,4.404074923692988
-9.89,4.398622698741169
-9.88,4.393170473789352
-9.87,4.387718248837536
-9.86,4.382266023885718
-9.85,4.376813798933899
-9.84,4.371361573982082
-9.83,4.365909349030264
-9.82,4.3604571240784455
-9.81,4.355004899126629
-9.8,4.34955267417481
-9.79,4.344100449222993
-9.78,4.338648224271175
-9.77,4.333195999319357
-9.76,4.327743774367539
-9.75,4.322291549415722
-9.74,4.316839324463904
-9.73,4.3113870995120855
-9.72,4.3059348745602675
-9.71,4.30048264960845
-9.7,4.295030424656632
-9.69,4.289578199704814
-9.68,4.284125974752997
-9.67,4.278673749801179
-9.66,4.273221524849361
-9.65,4.267769299897544
-9.64,4.2623170749457255
-9.63,4.2568648499939075
-9.62,4.25141262504209
-9.61,4.245960400090272
-9.6,4.240508175138454
-9.59,4.235055950186637
-9.58,4.229603725234819
-9.57,4.224151500283002
-9.56,4.218699275331184
-9.55,4.213247050379366
-9.54,4.2077948254275475
-9.53,4.20234260047573
-9.52,4.196890375523912
-9.51,4.191438150572095
-9.5,4.185985925620277
-9.49,4.180533700668459
-9.48,4.175081475716642
-9.47,4.169629250764824
-9.46,4.1641770258130055
-9.45,4.158724800861188
-9.44,4.15327257590937
-9.43,4.147820350957552
-9.42,4.142368126005735
-9.41,4.136915901053917
-9.4,4.1314636761021
-9.39,4.126011451150282
-9.38,4.120559226198464
-9.37,4.115107001246646
-9.36,4.109654776294828
-9.35,4.10420255134301
-9.34,4.098750326391192
-9.33,4.093298101439375
-9.32,4.087845876487557
-9.31,4.08239365153574
-9.3,4.076941426583922
-9.29,4.071489201632104
-9.28,4.066036976680286
-9.27,4.060584751728468
-9.26,4.05513252677665
-9.25,4.049680301824833
-9.24,4.044228076873015
-9.23,4.038775851921198
-9.22,4.03332362696938
-9.21,4.027871402017562
-9.2,4.0224191770657445
-9.19,4.016966952113926
-9.18,4.011514727162108
-9.17,4.00606250221029
-9.16,4.000610277258473
-9.15,3.995158052306655
-9.14,3.9897058273548374
-9.13,3.9842536024030197
-9.12,3.978801377451201
-9.11,3.9733491524993845
-9.1,3.9678969275475664
-9.09,3.962444702595748
-9.08,3.956992477643931
-9.07,3.9515402526921126
-9.06,3.946088027740295
-9.05,3.9406358027884774
-9.04,3.9351835778366597
-9.03,3.929731352884842
-9.02,3.9242791279330245
-9.01,3.9188269029812064
-9.0,3.9133746780293888
-8.99,3.907922453077571
-8.98,3.902470228125753
-8.97,3.8970180031739354
-8.96,3.8915657782221174
-8.95,3.8861135532702997
-8.94,3.880661328318482
-8.93,3.8752091033666645
-8.92,3.869756878414846
-8.91,3.864304653463029
-8.9,3.8588524285112107
-8.89,3.853400203559393
-8.88,3.847947978607576
-8.87,3.8424957536557574
-8.86,3.8370435287039406
-8.85,3.831591303752122
-8.84,3.8261390788003045
-8.83,3.820686853848487
-8.82,3.815234628896669
-8.81,3.809782403944851
-8.8,3.8043301789930335
-8.79,3.798877954041216
-8.78,3.793425729089398
-8.77,3.78797350413758
-8.76,3.782521279185762
-8.75,3.7770690542339445
-8.74,3.771616829282127
-8.73,3.766164604330309
-8.72,3.7607123793784907
-8.71,3.755260154426674
-8.7,3.7498079294748554
-8.69,3.744355704523038
-8.68,3.73890347957122
-8.67,3.733451254619403
-8.66,3.7279990296675853
-8.65,3.7225468047157677
-8.64,3.717094579763949
-8.63,3.7116423548121316
-8.62,3.706190129860314
-8.61,3.700737904908496
-8.6,3.6952856799566782
-8.59,3.68983345500486
-8.58,3.6843812300530425
-8.57,3.678929005101225
-8.56,3.6734767801494073
-8.55,3.668024555197589
-8.54,3.662572330245772
-8.53,3.657120105293954
-8.52,3.6516678803421354
-8.51,3.6462156553903187
-8.5,3.6407634304385
-8.49,3.6353112054866834
-8.48,3.629858980534865
-8.47,3.6244067555830473
-8.46,3.61895453063123
-8.45,3.6135023056794124
-8.44,3.608050080727594
-8.43,3.6025978557757763
-8.42,3.597145630823958
-8.41,3.5916934058721406
-8.4,3.586241180920323
-8.39,3.580788955968505
-8.38,3.5753367310166873
-8.37,3.5698845060648696
-8.36,3.564432281113052
-8.35,3.5589800561612335
-8.34,3.5535278312094167
-8.33,3.5480756062575987
-8.32,3.5426233813057815
-8.31,3.5371711563539634
-8.3,3.531718931402145
-8.29,3.526266706450328
-8.28,3.5208144814985096
-8.27,3.515362256546692
-8.26,3.5099100315948744
-8.25,3.5044578066430563
-8.24,3.4990055816912387
-8.23,3.493553356739421
-8.22,3.488101131787603
-8.21,3.4826489068357853
-8.2,3.4771966818839677
-8.19,3.4717444569321496
-8.18,3.466292231980332
-8.17,3.4608400070285144
-8.16,3.4553877820766967
-8.15,3.449935557124878
-8.14,3.4444833321730615
-8.13,3.439031107221243
-8.12,3.433578882269426
-8.11,3.428126657317608
-8.1,3.4226744323657896
-8.09,3.417222207413973
-8.08,3.4117699824621543
-8.07,3.4063177575103367
-8.06,3.400865532558519
-8.05,3.395413307606701
-8.04,3.3899610826548834
-8.03,3.3845088577030658
-8.02,3.3790566327512477
-8.01,3.373604407799429
-8.0,3.3681521828476124
-7.99,3.3626999578957943
-7.98,3.3572477329439767
-7.97,3.351795507992159
-7.96,3.3463432830403415
-7.95,3.340891058088524
-7.94,3.335438833136706
-7.93,3.3299866081848877
-7.92,3.324534383233071
-7.91,3.319082158281253
-7.9,3.3136299333294343
-7.89,3.3081777083776176
-7.88,3.302725483425799
-7.87,3.2972732584739814
-7.86,3.2918210335221634
-7.85,3.2863688085703457
-7.84,3.2809165836185277
-7.83,3.2754643586667105
-7.82,3.2700121337148924
-7.81,3.264559908763074
-7.8,3.259107683811257
-7.79,3.2536554588594386
-7.78,3.2482032339076214
-7.77,3.242751008955804
-7.76,3.237298784003986
-7.75,3.2318465590521686
-7.74,3.226394334100351
-7.73,3.2209421091485324
-7.72,3.2154898841967157
-7.71,3.210037659244897
-7.7,3.20458543429308
-7.69,3.1991332093412614
-7.68,3.193680984389444
-7.67,3.188228759437626
-7.66,3.182776534485808
-7.65,3.1773243095339905
-7.64,3.1718720845821724
-7.63,3.166419859630355
-7.62,3.160967634678537
-7.61,3.1555154097267195
-7.6,3.150063184774902
-7.59,3.1446109598230843
-7.58,3.1391587348712666
-7.57,3.1337065099194485
-7.56,3.128254284967631
-7.55,3.1228020600158133
-7.54,3.1173498350639957
-7.53,3.111897610112177
-7.52,3.1064453851603604
-7.51,3.100993160208542
-7.5,3.0955409352567242
-7.49,3.090088710304906
-7.48,3.0846364853530885
-7.47,3.0791842604012705
-7.46,3.073732035449453
-7.45,3.068279810497635
-7.44,3.062827585545817
-7.43,3.057375360594
-7.42,3.051923135642182
-7.41,3.0464709106903642
-7.4,3.0410186857385466
-7.39,3.035566460786729
-7.38,3.0301142358349114
-7.37,3.0246620108830937
-7.36,3.0192097859312756
-7.35,3.0137575609794585
-7.34,3.0083053360276404
-7.33,3.002853111075822
-7.32,2.9974008861240042
-7.31,2.9919486611721866
-7.3,2.9864964362203685
-7.29,2.981044211268551
-7.28,2.9755919863167333
-7.27,2.970139761364915
-7.26,2.964687536413098
-7.25,2.95923531146128
-7.24,2.9537830865094614
-7.23,2.9483308615576447
-7.22,2.9428786366058266
-7.21,2.9374264116540094
-7.2,2.9319741867021913
-7.19,2.9265219617503737
-7.18,2.921069736798556
-7.17,2.9156175118467385
-7.16,2.91016528689492
-7.15,2.9047130619431023
-7.14,2.899260836991285
-7.13,2.8938086120394666
-7.12,2.888356387087649
-7.11,2.8829041621358313
-7.1,2.8774519371840133
-7.09,2.8719997122321956
-7.08,2.866547487280378
-7.07,2.86109526232856
-7.06,2.8556430373767427
-7.05,2.8501908124249247
-7.04,2.844738587473106
-7.03,2.8392863625212894
-7.02,2.8338341375694713
-7.01,2.828381912617654
-7.0,2.822929687665836
-6.99,2.8174774627140184
-6.98,2.812025237762201
-6.97,2.806573012810383
-6.96,2.8011207878585647
-6.95,2.7956685629067475
-6.94,2.7902163379549294
-6.93,2.784764113003111
-6.92,2.779311888051294
-6.91,2.773859663099476
-6.9,2.7684074381476584
-6.89,2.762955213195841
-6.88,2.7575029882440227
-6.87,2.7520507632922047
-6.86,2.7465985383403875
-6.85,2.7411463133885694
-6.84,2.735694088436752
-6.83,2.730241863484934
-6.82,2.7247896385331156
-6.81,2.7193374135812984
-6.8,2.713885188629481
-6.79,2.7084329636776627
-6.78,2.702980738725845
-6.77,2.6975285137740275
-6.76,2.6920762888222094
-6.75,2.686624063870392
-6.74,2.681171838918574
-6.73,2.6757196139667556
-6.72,2.670267389014939
-6.71,2.6648151640631204
-6.7,2.659362939111303
-6.69,2.653910714159485
-6.68,2.6484584892076675
-6.67,2.64300626425585
-6.66,2.637554039304032
-6.65,2.632101814352214
-6.64,2.6266495894003965
-6.63,2.621197364448579
-6.62,2.6157451394967604
-6.61,2.610292914544943
-6.6,2.604840689593125
-6.59,2.5993884646413075
-6.58,2.59393623968949
-6.57,2.588484014737672
-6.56,2.583031789785854
-6.55,2.577579564834037
-6.54,2.572127339882219
-6.53,2.5666751149304012
-6.52,2.561222889978583
-6.51,2.555770665026765
-6.5,2.5503184400749475
-6.49,2.54486621512313
-6.48,2.539413990171312
-6.47,2.5339617652194946
-6.46,2.528509540267677
-6.45,2.523057315315859
-6.44,2.5176050903640412
-6.43,2.5121528654122236
-6.42,2.5067006404604055
-6.41,2.501248415508588
-6.4,2.49579619055677
-6.39,2.490343965604952
-6.38,2.4848917406531346
-6.37,2.479439515701317
-6.36,2.473987290749499
-6.35,2.4685350657976812
-6.34,2.4630828408458636
-6.33,2.457630615894046
-6.32,2.452178390942228
-6.31,2.4467261659904103
-6.3,2.4412739410385926
-6.29,2.435821716086775
-6.28,2.430369491134957
-6.27,2.4249172661831393
-6.26,2.4194650412313217
-6.25,2.4140128162795036
-6.24,2.408560591327686
-6.23,2.403108366375868
-6.22,2.3976561414240503
-6.21,2.3922039164722326
-6.2,2.386751691520415
-6.19,2.381299466568597
-6.18,2.3758472416167797
-6.17,2.3703950166649617
-6.16,2.364942791713143
-6.15,2.359490566761326
-6.14,2.3540383418095083
-6.13,2.3485861168576903
-6.12,2.3431338919058726
-6.11,2.337681666954055
-6.1,2.3322294420022374
-6.09,2.3267772170504197
-6.08,2.3213249920986017
-6.07,2.315872767146784
-6.06,2.3104205421949664
-6.05,2.304968317243148
-6.04,2.2995160922913307
-6.03,2.2940638673395126
-6.02,2.288611642387695
-6.01,2.2831594174358774
-6.0,2.2777071924840597
-5.99,2.2722549675322417
-5.98,2.266802742580424
-5.97,2.2613505176286064
-5.96,2.255898292676788
-5.95,2.2504460677249707
-5.94,2.2449938427731526
-5.93,2.2395416178213354
-5.92,2.2340893928695174
-5.91,2.2286371679176993
-5.9,2.223184942965882
-5.89,2.217732718014064
-5.88,2.2122804930622464
-5.87,2.2068282681104288
-5.86,2.2013760431586107
-5.85,2.1959238182067926
-5.84,2.1904715932549754
-5.83,2.185019368303158
-5.82,2.1795671433513393
-5.81,2.1741149183995225
-5.8,2.168662693447704
-5.79,2.1632104684958864
-5.78,2.1577582435440688
-5.77,2.152306018592251
-5.76,2.1468537936404335
-5.75,2.1414015686886154
-5.74,2.1359493437367973
-5.73,2.13049711878498
-5.72,2.1250448938331625
-5.71,2.119592668881344
-5.7,2.114140443929527
-5.69,2.1086882189777088
-5.68,2.103235994025891
-5.67,2.0977837690740735
-5.66,2.0923315441222554
-5.65,2.0868793191704373
-5.64,2.08142709421862
-5.63,2.075974869266802
-5.62,2.0705226443149845
-5.61,2.0650704193631673
-5.6,2.0596181944113487
-5.59,2.054165969459531
-5.58,2.0487137445077135
-5.57,2.0432615195558954
-5.56,2.0378092946040782
-5.55,2.03235706965226
-5.54,2.026904844700442
-5.53,2.021452619748625
-5.52,2.016000394796807
-5.51,2.010548169844989
-5.5,2.0050959448931716
-5.49,1.9996437199413535
-5.48,1.9941914949895356
-5.47,1.988739270037718
-5.46,1.9832870450859001
-5.45,1.9778348201340823
-5.44,1.9723825951822649
-5.43,1.966930370230447
-5.42,1.961478145278629
-5.41,1.9560259203268116
-5.4,1.9505736953749935
-5.39,1.9451214704231763
-5.38,1.9396692454713582
-5.37,1.9342170205195401
-5.36,1.9287647955677227
-5.35,1.9233125706159049
-5.34,1.917860345664087
-5.33,1.9124081207122703
-5.32,1.906955895760452
-5.31,1.9015036708086341
-5.3,1.8960514458568167
-5.29,1.8905992209049989
-5.28,1.885146995953181
-5.27,1.8796947710013634
-5.26,1.8742425460495455
-5.25,1.8687903210977275
-5.24,1.8633380961459103
-5.23,1.857885871194092
-5.22,1.8524336462422741
-5.21,1.8469814212904567
-5.2,1.8415291963386389
-5.19,1.8360769713868215
-5.18,1.8306247464350036
-5.17,1.8251725214831858
-5.16,1.8197202965313681
-5.15,1.8142680715795503
-5.14,1.808815846627732
-5.13,1.803363621675915
-5.12,1.7979113967240967
-5.11,1.7924591717722789
-5.1,1.7870069468204615
-5.09,1.7815547218686436
-5.08,1.7761024969168258
-5.07,1.7706502719650081
-5.06,1.76519804701319
-5.05,1.7597458220613722
-5.04,1.754293597109555
-5.03,1.748841372157737
-5.02,1.7433891472059198
-5.01,1.7379369222541015
-5.0,1.7324846973022836
-4.99,1.727032472350466
-4.98,1.7215802473986481
-4.97,1.71612802244683
-4.96,1.7106757974950129
-4.95,1.705223572543195
-4.94,1.699771347591377
-4.93,1.6943191226395597
-4.92,1.6888668976877417
-4.91,1.6834146727359236
-4.9,1.6779624477841062
-4.89,1.6725102228322883
-4.88,1.6670579978804705
-4.87,1.6616057729286524
-4.86,1.6561535479768346
-4.85,1.650701323025017
-4.84,1.6452490980731993
-4.83,1.639796873121381
-4.82,1.6343446481695636
-4.81,1.628892423217746
-4.8,1.623440198265928
-4.79,1.6179879733141103
-4.78,1.6125357483622929
-4.77,1.6070835234104748
-4.76,1.601631298458657
-4.75,1.5961790735068393
-4.74,1.5907268485550217
-4.73,1.5852746236032038
-4.72,1.5798223986513857
-4.71,1.5743701736995683
-4.7,1.5689179487477507
-4.69,1.5634657237959326
-4.68,1.5580134988441148
-4.67,1.5525612738922971
-4.66,1.5471090489404793
-4.65,1.5416568239886617
-4.64,1.536204599036844
-4.63,1.5307523740850262
-4.62,1.5253001491332085
-4.61,1.519847924181391
-4.6,1.514395699229573
-4.59,1.508943474277755
-4.58,1.5034912493259371
-4.57,1.4980390243741195
-4.56,1.4925867994223017
-4.55,1.487134574470484
-4.54,1.4816823495186664
-4.53,1.4762301245668485
-4.52,1.470777899615031
-4.51,1.4653256746632133
-4.5,1.4598734497113954
-4.49,1.4544212247595774
-4.48,1.4489689998077595
-4.47,1.4435167748559419
-4.46,1.438064549904124
-4.45,1.4326123249523064
-4.44,1.4271601000004888
-4.43,1.4217078750486711
-4.42,1.4162556500968533
-4.41,1.4108034251450352
-4.4,1.4053512001932178
-4.39,1.3998989752413997
-4.38,1.394446750289582
-4.37,1.3889945253377642
-4.36,1.3835423003859464
-4.35,1.3780900754341288
-4.34,1.3726378504823111
-4.33,1.3671856255304933
-4.32,1.3617334005786754
-4.31,1.3562811756268578
-4.3,1.35082895067504
-4.29,1.3453767257232219
-4.28,1.3399245007714045
-4.27,1.3344722758195866
-4.26,1.3290200508677688
-4.25,1.3235678259159511
-4.24,1.3181156009641333
-4.23,1.3126633760123156
-4.22,1.3072111510604978
-4.21,1.3017589261086802
-4.2,1.2963067011568623
-4.19,1.2908544762050442
-4.18,1.2854022512532266
-4.17,1.279950026301409
-4.16,1.2744978013495913
-4.15,1.2690455763977735
-4.14,1.2635933514459556
-4.13,1.258141126494138
-4.12,1.2526889015423202
-4.11,1.2472366765905025
-4.1,1.2417844516386847
-4.09,1.2363322266868668
-4.08,1.2308800017350492
-4.07,1.2254277767832313
-4.06,1.2199755518314137
-4.05,1.2145233268795959
-4.04,1.209071101927778
-4.03,1.2036188769759604
-4.02,1.1981666520241425
-4.01,1.1927144270723247
-4.0,1.187262202120507
-3.99,1.1818099771686892
-3.98,1.1763577522168716
-3.97,1.1709055272650537
-3.96,1.1654533023132359
-3.95,1.160001077361418
-3.94,1.1545488524096004
-3.93,1.1490966274577827
-3.92,1.1436444025059649
-3.91,1.138192177554147
-3.9,1.1327399526023294
-3.89,1.1272877276505116
-3.88,1.121835502698694
-3.87,1.116383277746876
-3.86,1.1109310527950584
-3.85,1.1054788278432404
-3.84,1.100026602891423
-3.83,1.094574377939605
-3.82,1.0891221529877873
-3.81,1.0836699280359694
-3.8,1.0782177030841518
-3.79,1.0727654781323341
-3.78,1.067313253180516
-3.77,1.0618610282286984
-3.76,1.0564088032768808
-3.75,1.0509565783250627
-3.74,1.0455043533732453
-3.73,1.0400521284214275
-3.72,1.0345999034696096
-3.71,1.0291476785177918
-3.7,1.0236954535659741
-3.69,1.0182432286141565
-3.68,1.0127910036623384
-3.67,1.0073387787105208
-3.66,1.0018865537587032
-3.65,0.9964343288068852
-3.64,0.9909821038550676
-3.63,0.9855298789032498
-3.62,0.9800776539514318
-3.61,0.9746254289996141
-3.6,0.9691732040477965
-3.59,0.9637209790959788
-3.58,0.9582687541441608
-3.57,0.9528165291923432
-3.56,0.9473643042405254
-3.55,0.9419120792887076
-3.54,0.9364598543368897
-3.53,0.9310076293850722
-3.52,0.9255554044332541
-3.51,0.9201031794814365
-3.5,0.9146509545296189
-3.49,0.9091987295778011
-3.48,0.9037465046259832
-3.47,0.8982942796741655
-3.46,0.8928420547223478
-3.45,0.8873898297705299
-3.44,0.8819376048187121
-3.43,0.8764853798668946
-3.42,0.8710331549150769
-3.41,0.8655809299632589
-3.4,0.860128705011441
-3.39,0.8546764800596235
-3.38,0.8492242551078055
-3.37,0.8437720301559879
-3.36,0.8383198052041702
-3.35,0.8328675802523522
-3.34,0.8274153553005344
-3.33,0.8219631303487168
-3.32,0.8165109053968991
-3.31,0.8110586804450812
-3.3,0.8056064554932636
-3.29,0.8001542305414459
-3.28,0.7947020055896279
-3.27,0.7892497806378103
-3.26,0.7837975556859925
-3.25,0.7783453307341744
-3.24,0.7728931057823568
-3.23,0.7674408808305392
-3.22,0.7619886558787214
-3.21,0.7565364309269035
-3.2,0.751084205975086
-3.19,0.7456319810232683
-3.18,0.7401797560714503
-3.17,0.7347275311196325
-3.16,0.7292753061678149
-3.15,0.7238230812159973
-3.14,0.7183708562641792
-3.13,0.7129186313123616
-3.12,0.7074664063605438
-3.11,0.7020141814087258
-3.1,0.6965619564569083
-3.09,0.6911097315050906
-3.08,0.6856575065532726
-3.07,0.6802052816014549
-3.06,0.6747530566496373
-3.05,0.6693008316978195
-3.04,0.6638486067460017
-3.03,0.6583963817941838
-3.02,0.6529441568423662
-3.01,0.6474919318905482
-3.0,0.6420397069387306
-2.99,0.636587481986913
-2.98,0.6311352570350949
-2.97,0.6256830320832772
-2.96,0.6202308071314596
-2.95,0.6147785821796419
-2.94,0.6093263572278239
-2.93,0.6038741322760063
-2.92,0.5984219073241887
-2.91,0.5929696823723706
-2.9,0.587517457420553
-2.89,0.5820652324687353
-2.88,0.5766130075169176
-2.87,0.5711607825650995
-2.86,0.5657085576132819
-2.85,0.5602563326614642
-2.84,0.5548041077096463
-2.83,0.5493518827578285
-2.82,0.5438996578060109
-2.81,0.5384474328541929
-2.8,0.5329952079023752
-2.79,0.5275429829505576
-2.78,0.5220907579987399
-2.77,0.516638533046922
-2.76,0.5111863080951042
-2.75,0.5057340831432866
-2.74,0.5002818581914686
-2.73,0.49482963323965096
-2.72,0.48937740828783327
-2.71,0.4839251833360153
-2.7,0.4784729583841976
-2.69,0.47302073343237994
-2.68,0.46756850848056225
-2.67,0.4621162835287443
-2.66,0.45666405857692693
-2.65,0.45121183362510925
-2.64,0.44575960867329123
-2.63,0.44030738372147366
-2.62,0.43485515876965597
-2.61,0.42940293381783795
-2.6,0.42395070886602026
-2.59,0.4184984839142026
-2.58,0.4130462589623849
-2.57,0.4075940340105669
-2.56,0.4021418090587493
-2.55,0.3966895841069316
-2.54,0.3912373591551136
-2.53,0.3857851342032959
-2.52,0.38033290925147833
-2.51,0.3749243244378477
-2.5,0.3696120043397995
-2.49,0.3643938855401252
-2.48,0.359267813068075
-2.47,0.3542316619814701
-2.46,0.3492830874482186
-2.45,0.3444192619855527
-2.44,0.339637109821896
-2.43,0.33493235785202485
-2.42,0.3303003925733834
-2.41,0.3257373206621264
-2.4,0.3212380616172595
-2.39,0.31679848212231176
-2.38,0.3124152994522207
-2.37,0.3080850997677291
-2.36,0.30380449712015395
-2.35,0.2995715626477451
-2.34,0.29538323793607246
-2.33,0.2912390122197222
-2.32,0.28713518545795386
-2.31,0.2830719355476569
-2.3,0.2790465185271503
-2.29,0.2750582091355155
-2.28,0.2711061479961523
-2.27,0.2671893359624169
-2.26,0.26330662882856787
-2.25,0.2594567324630077
-2.24,0.25563928076438613
-2.23,0.251855321389787
-2.22,0.24810064768576606
-2.21,0.24437881822755683
-2.2,0.24068505303868656
-2.19,0.23702357804074753
-2.18,0.23338902933840572
-2.17,0.22978522695540474
-2.16,0.22620997092928002
-2.15,0.2226615076039369
-2.14,0.21914148248604234
-2.13,0.2156508682484254
-2.12,0.2121867989290229
-2.11,0.20874925252795723
-2.1,0.20533820153190865
-2.09,0.20195361306515608
-2.08,0.1985976631803752
-2.07,0.19526805432441333
-2.06,0.19196448348972125
-2.05,0.18868689121600749
-2.04,0.18543521379909372
-2.03,0.1822093835173603
-2.02,0.17900932886733906
-2.01,0.17583497480793134
-2.0,0.1726862430127213
-1.99,0.16956305212977815
-1.98,0.16646531804833717
-1.97,0.16339295417171737
-1.96,0.16034587169580555
-1.95,0.1573239798924225
-1.94,0.15432718639686152
-1.93,0.15135539749886504
-1.92,0.1484104342560341
-1.91,0.14549162465522184
-1.9,0.14259791147434941
-1.89,0.13972920157097754
-1.88,0.13688540166917015
-1.87,0.1340664186568165
-1.86,0.13127215988191224
-1.85,0.12850253344705367
-1.84,0.12576008082930806
-1.83,0.12304510061101234
-1.82,0.12035487492401427
-1.81,0.11768931891378322
-1.8,0.11504834965680125
-1.79,0.11243188643587831
-1.78,0.10984301359089127
-1.77,0.10728262639436625
-1.76,0.10474690956000143
-1.75,0.10223579377686674
-1.74,0.09974921300969208
-1.73,0.09728885432231756
-1.72,0.09485968587093041
-1.71,0.09245526219810747
-1.7,0.09007553183462715
-1.69,0.08772044753258626
-1.68,0.08539384776509105
-1.67,0.08309765082168581
-1.66,0.08082636348263691
-1.65,0.07857995582331022
-1.64,0.0763584029404395
-1.63,0.07417102089789902
-1.62,0.07200998635610688
-1.61,0.06987413112999583
-1.6,0.06776344994807541
-1.59,0.06568419721661609
-1.58,0.06363546047160475
-1.57,0.0616122739026032
-1.56,0.05961465333016572
-1.55,0.05764682293756325
-1.54,0.05571268005504747
-1.53,0.05380453389915012
-1.52,0.05192242260326643
-1.51,0.05006940786492276
-1.5,0.04825241967189652
-1.49,0.046461954229059035
-1.48,0.04469807299210282
-1.47,0.04296337056525888
-1.46,0.04126637441479076
-1.45,0.03959650970810139
-1.44,0.03795386206204722
-1.43,0.036341075093010745
-1.42,0.034767195030087614
-1.41,0.03322114052032771
-1.4,0.03170302206216371
-1.39,0.030215863429384007
-1.38,0.028768519195203027
-1.37,0.027349782500401654
-1.36,0.025959789388489442
-1.35,0.02460208504439848
-1.34,0.02328500044739468
-1.33,0.02199739562193878
-1.32,0.020739432832067382
-1.31,0.01951512524669553
-1.3,0.0183323365008809
-1.29,0.017179992494278127
-1.28,0.016058282472577717
-1.27,0.014971434182042616
-1.26,0.013927298864550349
-1.25,0.012914668823860866
-1.24,0.011933761210241653
-1.23,0.010988558473305168
-1.22,0.010087765781874754
-1.21,0.009219637883164376
-1.2,0.008384420992594796
-1.19,0.007585177558578369
-1.18,0.006832760555882258
-1.17,0.006114271048476015
-1.16,0.0054299857885284864
-1.15,0.004781146779978714
-1.14,0.004182497295329962
-1.13,0.003619146419357649
-1.12,0.003091403291947713
-1.11,0.0025995865954851795
-1.1,0.0021584360273723254
-1.09,0.0017561074211535177
-1.08,0.0013909072063360446
-1.07,0.0010631895632221286
-1.06,0.0007833489719191027
-1.05,0.0005483331239102887
-1.04,0.00035209177621082577
-1.03,0.00019501756564176614
-1.02,8.139957131436479e-5
-1.01,2.0421793999788176e-5
-1.0,0.0
-0.99,-2.072609557536071e-5
-0.98,-8.383315970081672e-5
-0.97,-0.00019974638976478438
-0.96,-0.000365466994735931
-0.95,-0.0005769715314685373
-0.94,-0.0008356869150558157
-0.93,-0.001143050173544942
-0.92,-0.001500508459264157
-0.91,-0.0019165530129476368
-0.9,-0.002387411791859499
-0.89,-0.0029119120364497304
-0.88,-0.003491537848143206
-0.87,-0.004127783819466079
-0.86,-0.00482215517277998
-0.85,-0.005576167922781266
-0.84,-0.006391349062210591
-0.83,-0.0072692367702079964
-0.82,-0.008211380642746211
-0.81,-0.009219341944570029
-0.8,-0.010294693882064603
-0.79,-0.011439021896475884
-0.78,-0.012653923976906378
-0.77,-0.013941010992505137
-0.76,-0.01530190704327589
-0.75,-0.01673824982892965
-0.74,-0.01825169103520757
-0.73,-0.01984389673710315
-0.72,-0.02151654781842488
-0.71,-0.02327134040712946
-0.7,-0.02510998632588037
-0.69,-0.027038312544492547
-0.68,-0.029061111314826707
-0.67,-0.031173994840294695
-0.66,-0.03337875280762834
-0.65,-0.03567719351197211
-0.64,-0.038076052599480256
-0.63,-0.04058392998565836
-0.62,-0.04319208966057776
-0.61,-0.04590243294622649
-0.6,-0.04872931708574029
-0.59,-0.05167094801491474
-0.58,-0.054721719871320025
-0.57,-0.057897826945296584
-0.56,-0.06119773187530046
-0.55,-0.06461405390986458
-0.54,-0.06817622123127395
-0.53,-0.07186039018326522
-0.52,-0.07568967578210783
-0.51,-0.07965564377384644
-0.5,-0.08377189141129815
-0.49,-0.08803416056902043
-0.48,-0.09245809638815734
-0.47,-0.09703176325639336
-0.46,-0.10178507708013436
-0.45,-0.10669942889367696
-0.44,-0.11179130446749397
-0.43,-0.117071381809273
-0.42,-0.12253410687941509
-0.41,-0.12818775759999101
-0.4,-0.13405531521000072
-0.39,-0.14012940583304073
-0.38,-0.14641881453220235
-0.37,-0.15293295542899274
-0.36,-0.1596815843075199
-0.35,-0.16667481161804004
-0.34,-0.1739231153370963
-0.33,-0.181437353688152
-0.32,-0.1892287777289414
-0.31,-0.1973090438139236
-0.3,-0.20569022594222847
-0.29,-0.21438482800329617
-0.28,-0.2234189615066235
-0.27,-0.23280338348932145
-0.26,-0.24254715770900506
-0.25,-0.2526940598370021
-0.24,-0.26324187542777394
-0.23,-0.2742304291017509
-0.22,-0.2856857494940334
-0.21,-0.29763315579124905
-0.2,-0.3101090420984611
-0.19,-0.323151740262464
-0.18,-0.3368015781416967
-0.17,-0.35112138919864255
-0.16,-0.36614896023145616
-0.15,-0.3819697530852906
-0.14,-0.39864692803378965
-0.13,-0.4162742517366988
-0.12,-0.4349682842063443
-0.11,-0.4548515605934893
-0.1,-0.4760837529273029
-0.09,-0.49888333419665665
-0.08,-0.5235046058387176
-0.07,-0.550290625364829
-0.06,-0.5797186187662983
-0.05,-0.6124806887091743
-0.04,-0.6496215854973971
-0.03,-0.6929040643973631
-0.02,-0.7457688609734104
-0.01,-0.8170830251818204
0.0,-1.0
0.01,-1.1957847038973157
0.02,-1.2799992066127168
0.03,-1.3455533004108182
0.04,-1.4019517822792245
0.05,-1.4516118768719128
0.06,-1.497151150816187
0.07,-1.5394018393123134
0.08,-1.5789857819521615
0.09,-1.6163762605505982
0.1,-1.651939232593569
0.11,-1.6859615518082547
0.12,-1.7186707306962283
0.13,-1.7502490646280748
0.14,-1.7805416773253908
0.15,-1.809899325687052
0.16,-1.8385015100955422
0.17,-1.8664277216099499
0.18,-1.893324643143169
0.19,-1.9197039592151375
0.2,-1.9456136927553778
0.21,-1.9706756618270318
0.22,-1.9953427705382223
0.23,-2.019592140048757
0.24,-2.0431660300463266
0.25,-2.066474184118275
0.26,-2.0892674604843653
0.27,-2.1116669179707293
0.28,-2.133805426667936
0.29,-2.1553905612878697
0.3,-2.17681535457503
0.31,-2.1977679852113496
0.32,-2.218492297953613
0.33,-2.2389063234622575
0.34,-2.258991959894937
0.35,-2.278899341156268
0.36,-2.2983994416950613
0.37,-2.3178104551538863
0.38,-2.336789776227311
0.39,-2.355676046312975
0.4,-2.374229344153697
0.41,-2.392627122420014
0.42,-2.410777067547876
0.43,-2.428717901635854
0.44,-2.4464854205037008
0.45,-2.4639968389990927
0.46,-2.481401288394932
0.47,-2.498507381102862
0.48,-2.51555776294185
0.49,-2.532288612536249
0.5,-2.548957936186879
0.51,-2.565375811413282
0.52,-2.581681587845962
0.53,-2.5978009281814387
0.54,-2.6137587172903367
0.55,-2.629592999399377
0.56,-2.6452166847086276
0.57,-2.6607785061620968
0.58,-2.6760805311393274
0.59,-2.69132171407417
0.6,-2.7063732568251018
0.61,-2.72130375334297
0.62,-2.7361160637055066
0.63,-2.750745732951089
0.64,-2.7653039005066415
0.65,-2.779666440121438
0.66,-2.793932480116033
0.67,-2.8080833773979346
0.68,-2.8220654909910947
0.69,-2.8359670927564697
0.7,-2.8497187381557803
0.71,-2.8633439317066043
0.72,-2.876881445330314
0.73,-2.890263020340034
0.74,-2.9035314938944476
0.75,-2.9167065536941634
0.76,-2.929744219632406
0.77,-2.9426575912337225
0.78,-2.955473154513123
0.79,-2.968186525497601
0.8,-2.9807517483065573
0.81,-2.993212070774566
0.82,-3.0055678613152144
0.83,-3.0178160495905764
0.84,-3.029954020754479
0.85,-3.0419591413216973
0.86,-3.053855632940897
0.87,-3.065641902658184
0.88,-3.077316334176761
0.89,-3.0888776553229746
0.9,-3.100324911314957
0.91,-3.1116574396413457
0.92,-3.1228748464570364
0.93,-3.133976984411207
0.94,-3.1449611923893612
0.95,-3.1558148165100914
0.96,-3.166552038579983
0.97,-3.1771737567096268
0.98,-3.187655102948263
0.99,-3.1980196738994393
1.0,-3.208240953704618
1.01,-3.218328947619302
1.02,-3.228275889962875
1.03,-3.23807552984436
1.04,-3.247720828428892
1.05,-3.2572006480857536
1.06,-3.2665070289359455
1.07,-3.27562259671838
1.08,-3.284534759407663
1.09,-3.2932157441449674
1.1,-3.301637745669239
1.11,-3.309760401228273
1.12,-3.3175379937689584
1.13,-3.324930690281616
1.14,-3.3319124751892324
1.15,-3.338464122827272
1.16,-3.3445940900859332
1.17,-3.3506326293275954
1.18,-3.356671168569257
1.19,-3.3627097078109194
1.2,-3.368748247052581
1.21,-3.3747867862942433
1.22,-3.3808253255359046
1.23,-3.386863864777567
1.24,-3.392902404019229
1.25,-3.398940943260891
1.26,-3.4049794825025526
1.27,-3.4110180217442148
1.28,-3.417056560985877
1.29,-3.4230951002275383
1.3,-3.4291336394692005
1.31,-3.4351721787108622
1.32,-3.4412107179525244
1.33,-3.447249257194186
1.34,-3.4532877964358475
1.35,-3.4593263356775097
1.36,-3.465364874919172
1.37,-3.4714034141608336
1.38,-3.4774419534024954
1.39,-3.4834804926441576
1.4,-3.48951903188582
1.41,-3.495557571127481
1.42,-3.501596110369143
1.43,-3.507634649610805
1.44,-3.5136731888524673
1.45,-3.519711728094129
1.46,-3.525750267335791
1.47,-3.5317888065774525
1.48,-3.5378273458191147
1.49,-3.5438658850607765
1.5,-3.5499044243024387
1.51,-3.555942963544101
1.52,-3.5619815027857626
1.53,-3.568020042027424
1.54,-3.574058581269086
1.55,-3.580097120510748
1.56,-3.58613565975241
1.57,-3.5921741989940714
1.58,-3.5982127382357336
1.59,-3.6042512774773954
1.6,-3.6102898167190576
1.61,-3.6163283559607193
1.62,-3.6223668952023815
1.63,-3.6284054344440437
1.64,-3.634443973685705
1.65,-3.640482512927367
1.66,-3.646521052169029
1.67,-3.652559591410691
1.68,-3.658598130652353
1.69,-3.6646366698940143
1.7,-3.6706752091356765
1.71,-3.6767137483773387
1.72,-3.6827522876190004
1.73,-3.6887908268606626
1.74,-3.6948293661023244
1.75,-3.7008679053439866
1.76,-3.706906444585648
1.77,-3.7129449838273096
1.78,-3.718983523068972
1.79,-3.725022062310634
1.8,-3.731060601552296
1.81,-3.737099140793957
1.82,-3.7431376800356193
1.83,-3.7491762192772815
1.84,-3.7552147585189433
1.85,-3.7612532977606055
1.86,-3.767291837002267
1.87,-3.7733303762439294
1.88,-3.7793689154855907
1.89,-3.785407454727253
1.9,-3.791445993968915
1.91,-3.797484533210577
1.92,-3.8035230724522386
1.93,-3.809561611693901
1.94,-3.815600150935563
1.95,-3.8216386901772244
1.96,-3.827677229418886
1.97,-3.8337157686605483
1.98,-3.8397543079022105
1.99,-3.8457928471438723
2.0,-3.8518313863855345
2.01,-3.8578699256271958
2.02,-3.863908464868858
2.03,-3.8699470041105197
2.04,-3.8759855433521815
2.05,-3.882024082593844
2.06,-3.888062621835506
2.07,-3.894101161077167
2.08,-3.9001397003188294
2.09,-3.906178239560491
2.1,-3.9122167788021533
2.11,-3.918255318043815
2.12,-3.9242938572854773
2.13,-3.9303323965271386
2.14,-3.936370935768801
2.15,-3.9424094750104626
2.16,-3.9484480142521248
2.17,-3.954486553493787
2.18,-3.9605250927354487
2.19,-3.96656363197711
2.2,-3.9726021712187722
2.21,-3.9786407104604344
2.22,-3.984679249702096
2.23,-3.9907177889437575
2.24,-3.9967563281854197
2.25,-4.002794867427082
2.26,-4.008833406668744
2.27,-4.014871945910405
2.28,-4.020910485152068
2.29,-4.02694902439373
2.3,-4.032987563635391
2.31,-4.039026102877053
2.32,-4.0450646421187155
2.33,-4.051103181360378
2.34,-4.057141720602039
2.35,-4.0631802598437
2.36,-4.0692187990853625
2.37,-4.075257338327025
2.38,-4.081295877568687
2.39,-4.087334416810348
2.4,-4.0933729560520105
2.41,-4.099411495293673
2.42,-4.105450034535334
2.43,-4.111488573776995
2.44,-4.117527113018658
2.45,-4.123565652260321
2.46,-4.129604191501982
2.47,-4.135642730743644
2.48,-4.141681269985306
2.49,-4.147719809226968
2.5,-4.153758348468629
2.51,-4.159796887710292
2.52,-4.165835426951954
2.53,-4.1718739661936155
2.54,-4.177912505435277
2.55,-4.18395104467694
2.56,-4.189989583918601
2.57,-4.1960281231602625
2.58,-4.202066662401925
2.59,-4.208105201643588
2.6,-4.214143740885249
2.61,-4.22018228012691
2.62,-4.226220819368573
2.63,-4.232259358610235
2.64,-4.238297897851896
2.65,-4.244336437093558
2.66,-4.2503749763352205
2.67,-4.256413515576882
2.68,-4.262452054818544
2.69,-4.268490594060205
2.7,-4.274529133301868
2.71,-4.280567672543529
2.72,-4.286606211785192
2.73,-4.292644751026853
2.74,-4.298683290268515
2.75,-4.304721829510177
2.76,-4.310760368751839
2.77,-4.316798907993501
2.78,-4.322837447235163
2.79,-4.328875986476826
2.8,-4.334914525718487
2.81,-4.340953064960148
2.82,-4.34699160420181
2.83,-4.353030143443473
2.84,-4.359068682685135
2.85,-4.365107221926796
2.86,-4.371145761168458
2.87,-4.37718430041012
2.88,-4.383222839651782
2.89,-4.389261378893444
2.9,-4.395299918135105
2.91,-4.4013384573767675
2.92,-4.40737699661843
2.93,-4.413415535860091
2.94,-4.419454075101753
2.95,-4.4254926143434155
2.96,-4.431531153585078
2.97,-4.437569692826739
2.98,-4.4436082320684
2.99,-4.449646771310063
3.0,-4.455685310551725

